Field-level multiprobe analysis of the CMB, integrated Sachs-Wolfe effect, and the galaxy density maps

Extracting information from cosmic surveys is often done in a two-step process, construction of maps and then summary statistics such as two-point functions. We use simulations to demonstrate the advantages of a general Bayesian framework that consistently combines different cosmological experiments on the field level, and reconstructs both the maps and cosmological parameters. We apply our method to jointly reconstruct the primordial CMB, the integrated Sachs-Wolfe effect, and six tomographic galaxy density maps on the full sky on large scales along with several cosmological parameters. While the traditional maximum a posterior estimator has both two-point level and field-level bias, the new approach yields unbiased cosmological constraints and improves the signal-to-noise ratio of the maps.

==> referee-report/reply.txt <==
Dear Editor,

   We are delighted that the referee have supported the paper for publication and grateful for the detailed comments and recommendations. We enclose our reply to the referee below along with a summary of changes to the manuscript. 

Sincerely,
Alan Junzhe Zhou and Scott Dodelson

Reply to the referee:

--------
The referee says:
"1) Section I, Paragraph 3: should the DES+SPT constraint be for S_8
rather than sigma_8?"

Our reply:
Thank you for spotting this error, the DES+SPT constraint is indeed for S_8. We have changed the text accordingly. 

--------
The referee says:
"(2) Equation (3): include a parameter prior here or move the discussion in the text about uniform priors up to this point."

Our reply:
We have included the $\theta$ dependence of the covariance matrix in the paragraph below Eqn. 1, edited the language in the paragraph above and below Eqn. 3, and included the prior on $\theta$ in Eqn. 3 as suggested. We have also combined the old Eqn. 3 and 4 into one single equation (Eqn. 3) for conciseness. 

--------
The referee says:
"(3) Equation (7): missing a complex conjugate on one of the fields in the expectation value."

Our reply:
We have added a complex conjugation to the field.

--------
The referee says:
"(4) Bullet list on Page 4: define what you mean by "latent map parameters"."

Our reply:
Thank you for the suggestion. We have changed the first bullet point to explicitly define the latent map parameters and to clarify their purpose.

--------
The referee says:
"(5) Numbered list on Page 6: I do not understand the presence of the map samples in item 2. These are not "centred around the truth", but rather the biased MAP values. Please rephrase if required."

Our reply:
We really appreciate this suggestion and entirely agree with it. We have edited item 2 to reflect the change. 

--------
The referee says:
"(6) Equation (21): state that tau has been approximated as zero
through the epoch that the ISW is generated."

Our reply:
We have now explicitly stated this assumption below Eqn. 22. We also changed $W^{\mathcal{I}}(\chi,k)$ to $W^{\mathcal{I}}(k,\chi)$ in Eqn. 22 for consistency.

--------
The referee says:
"(7) Figures 7 and 8 are first referenced our of order in the text on Page 10."

Our reply:
We have changed the ordering of the plots to match that of the main text.

--------
The referee says:
"(8) Above Eqs. (28) ad (29): please rephrase this along the lines of "The MAP solutions for $\hat{s}^{\mathcal{P},\text{MAP}}$ and $\hat{s}^{\mathcal{I},\text{MAP}}$ are analagous to Eqs. (26) and (27), but with the signal power spectra multiplied by their MAP amplitudes squared, which satisfy" and then follow by Eqs. (28) and (29)."

Our reply:
Thank you for this suggestion! It indeed makes the comparison clearer. We have changed the text as recommended. 

--------
The referee says:
"(9) Figure 6: the fixed- and free-amplitude cases are described the wrong way around in the third sentence of the caption."

Our reply:
Thank you for spotting this error! We have changed the caption to match the ordering of the plot. 

--------
The referee says:
"(10) Figure 10: replace n(z) in this figure by dN/dz or N(z), as in the text. Indeed, dN/dz and N(z) seem to be being used interchangeably -- please make one choice."

Our reply:
We have changed the label on the plot from $n(z)$ to $N_i(z)$. We are now consistently using "N_i(z)" instead of "dN/dz" throughout the text. 

--------
The referee says:
"(11) Equation (37): the final term here is written only in symbolic form (e.g., dividing by the power spectrum is really the inverse of the cross-field covariance matrix). Perhaps note in the text that the notation is only symbolic."

Our reply:
We added a short explanation of the notation after Eqn. 37 - "the notation $|x|^2/\C$ represents the quadratic form $x^T \C^{-1} x$."

--------
The referee says:
"(12) Table II needs a caption."

Our reply:
We have added a caption for Table II. 

--------
The referee says:
"(13) Figure 14: the caption refers to rows 4 and 5, but these do not exist."

Our reply:
Thank you for spotting this error. This figure shows map-level results of the CMB-ISW-galaxy model with free cosmological parameters. We have changed the caption for Figure 14 to the following text:

"Comparison between the observed temperature (row 1), the primordial CMB maps (row 2), and the ISW maps (row 3). For both the primordial CMB and the ISW maps, we compare the truth, the mean sampled, and the difference maps obtained from the CMB-ISW-galaxy model with free cosmological parameters."

--------
The referee says:
"(14) Equation (B3): is the inclusion of p(D) a typo?"

Our reply:
The p(D) term in the original manual script is indeed a typo. For clarity, we have also rewritten Appendix B1. We now focus the proof on the simplest case of pixel variance, from which one can easily generalize to all n-point functions. We explicitly state that Eqn. B1 - B3 is computing the mean pixel variance for a fixed data set, and Eqn. B4 - B6 is integrating over all possible data sets.

--------
The referee says:
"(15) Before Eq. (B12): have you not divided by p(D), rather than integrated over dD, to obtain the mean in Eq. (B12), conditioned on the data?"

Our reply:
This is absolutely correct. We have changed the text accordingly.


==> referee-report/report.txt <==
----------------------------------------------------------------------
Report of the Referee -- DD13132/Zhou
----------------------------------------------------------------------

This paper considers a Bayesian framework for extracting cosmological
parameters and signal maps from noisy cosmological observations. The
idea is, of course, not new but the paper includes some useful
pedagogy and an interesting application of the method in separating
the primary and integrated-Sachs-Wolfe (ISW) components of an observed
CMB map by making use of ISW-correlated maps of the galaxy
overdensities. Given the interest in field-level analyses, the work is
quite timely and I think it warrants publication in PRD.

The paper is generally well written and is illustrated thoughout with
helpful figures. It is on the long side given the amount of new
content, but I do not propose that the authors be asked to cut
anything. The results seem plausible and are mostly intuitive.

There are quite a few minor things that should be fixed, however,
before publication, as follows.

(1) Section I, Paragraph 3: should the DES+SPT constraint be for S_8
rather than sigma_8?

(2) Equation (3): include a parameter prior here or move the
discussion in the text about uniform priors up to this point.

(3) Equation (7): missing a complex conjugate on one of the fields in
the expectation value.

(4) Bullet list on Page 4: define what you mean by "latent map
parameters".

(5) Numbered list on Page 6: I do not understand the presence of the
map samples in item 2. These are not "centred around the truth", but
rather the biased MAP values. Please rephrase if required.

(6) Equation (21): state that tau has been approximated as zero
through the epoch that the ISW is generated.

(7) Figures 7 and 8 are first referenced our of order in the text on
Page 10.

(8) Above Eqs. (28) ad (29): please rephrase this along the lines of
"The MAP solutions for $\hat{s}^{\mathcal{P},\text{MAP}}$ and
$\hat{s}^{\mathcal{I},\text{MAP}}$ are analagous to Eqs. (26) and
(27), but with the signal power spectra multiplied by their MAP
amplitudes squared, which satisfy" and then follow by Eqs. (28) and
(29).

(9) Figure 6: the fixed- and free-amplitude cases are described the
wrong way around in the third sentence of the caption.

(10) Figure 10: replace n(z) in this figure by dN/dz or N(z), as in
the text. Indeed, dN/dz and N(z) seem to be being used interchangeably
-- please make one choice.

(11) Equation (37): the final term here is written only in symbolic
form (e.g., dividing by the power spectrum is really the inverse of
the cross-field covariance matrix). Perhaps note in the text that the
notation is only symbolic.

(12) Table II needs a caption.

(13) Figure 14: the caption refers to rows 4 and 5, but these do not
exist.

(14) Equation (B3): is the inclusion of p(D) a typo?

(15) Before Eq. (B12): have you not divided by p(D), rather than
integrated over dD, to obtain the mean in Eq. (B12), conditioned on
the data?
